A semismooth Newton method for implicitly constituted non-Newtonian fluids and its application to the numerical approximation of Bingham flow

We propose a semismooth Newton method for non-Newtonian models of incompressible flow where the constitutive relation between the shear stress and the symmetric velocity gradient is given implicitly; this class of constitutive relations captures for instance the models of Bingham and Herschel-Bulkley. The proposed method avoids the use of variational inequalities and is based on a particularly simple regularisation for which the (weak) convergence of the approximate stresses is known to hold. The system is analysed at the function space level and results in mesh-independent behaviour of the nonlinear iterations.

==> data_errors_new/pressure_dofserror_eps_0.001_MAX.dat <==
dofs         error
7947        0.189755
31443       0.057083
125091      0.029240
499011      0.028135


==> data_errors_new/pressure_dofserror_eps_0.0166_MAX.dat <==
dofs         error
7947        0.087415
31443       0.030647
125091      0.035573
499011      0.042049


==> data_errors_new/pressure_dofserror_eps_0.5_MAX.dat <==
dofs         error
7947        0.508499
31443       0.491852
125091      0.487260
499011      0.486259


==> data_errors_new/pressure_dofserror_eps_1e-4_MAX.dat <==
dofs         error
7947        0.205812
31443       0.068235
125091      0.032057
499011      0.028078


==> data_errors_new/pressure_epserror_nref_1_MAX.dat <==
eps         error
0.5         0.508499
0.0166      0.087415
0.001       0.189755
0.0001      0.205812


==> data_errors_new/pressure_epserror_nref_2_MAX.dat <==
eps         error
0.5         0.491852
0.0166      0.030647
0.001       0.057083
0.0001      0.068235


==> data_errors_new/pressure_epserror_nref_3_MAX.dat <==
eps         error
0.5         0.487260
0.0166      0.035573
0.001       0.029240
0.0001      0.032057


==> data_errors_new/pressure_epserror_nref_4_MAX.dat <==
eps         error
0.5         0.486259
0.0166      0.042049
0.001       0.028135
0.0001      0.028078


==> data_errors_new/stress_dofserror_eps_0.001_MAX.dat <==
dofs         error
7947        0.117518
31443       0.075029
125091      0.047774
499011      0.030880


==> data_errors_new/stress_dofserror_eps_0.0166_MAX.dat <==
dofs         error
7947        0.118282
31443       0.076938
125091      0.057794
499011      0.051771


==> data_errors_new/stress_dofserror_eps_0.5_MAX.dat <==
dofs         error
7947        0.585553
31443       0.578945
125091      0.576809
499011      0.576530


==> data_errors_new/stress_dofserror_eps_1e-4_MAX.dat <==
dofs         error
7947        0.117263
31443       0.075180
125091      0.047384
499011      0.030111


==> data_errors_new/stress_epserror_nref_1_MAX.dat <==
eps         error
0.5         0.585553
0.0166      0.118282
0.001       0.117518
0.0001      0.117263


==> data_errors_new/stress_epserror_nref_2_MAX.dat <==
eps         error
0.5         0.578945
0.0166      0.076938
0.001       0.075029
0.0001      0.075180


==> data_errors_new/stress_epserror_nref_3_MAX.dat <==
eps         error
0.5         0.576809
0.0166      0.057794
0.001       0.047774
0.0001      0.047384


==> data_errors_new/stress_epserror_nref_4_MAX.dat <==
eps         error
0.5         0.576530
0.0166      0.051771
0.001       0.030880
0.0001      0.030111


==> data_errors_new/vel_dofserror_eps_0.001_MAX.dat <==
dofs         error
7947        0.008126
31443       0.002143
125091      0.000536
499011      0.000176


==> data_errors_new/vel_dofserror_eps_0.0166_MAX.dat <==
dofs         error
7947        0.0077223
31443       0.003063
125091      0.002288
499011      0.002199


==> data_errors_new/vel_dofserror_eps_0.5_MAX.dat <==
dofs         error
7947        0.069057
31443       0.069529
125091      0.069680
499011      0.069719


==> data_errors_new/vel_dofserror_eps_1e-4_MAX.dat <==
dofs         error
7947        0.008427
31443       0.002318
125091      0.000582
499011      0.000141


==> data_errors_new/vel_epserror_nref_1_MAX.dat <==
eps         error
0.5         0.069057
0.0166      0.0077223
0.001       0.008126
0.0001      0.008427


==> data_errors_new/vel_epserror_nref_2_MAX.dat <==
eps         error
0.5         0.069529
0.0166      0.003063
0.001       0.002143
0.0001      0.002318


==> data_errors_new/vel_epserror_nref_3_MAX.dat <==
eps         error
0.5         0.069680
0.0166      0.002288
0.001       0.000536
0.0001      0.000582


==> data_errors_new/vel_epserror_nref_4_MAX.dat <==
eps         error
0.5         0.069719
0.0166      0.002199
0.001       0.000176
0.0001      0.000141


==> data_errors_new/velgrad_dofserror_eps_0.001_MAX.dat <==
dofs         error
7947        0.083489
31443       0.038965
125091      0.019108
499011      0.009583


==> data_errors_new/velgrad_dofserror_eps_0.0166_MAX.dat <==
dofs         error
7947        0.079127
31443       0.040800
125091      0.024052
499011      0.017612


==> data_errors_new/velgrad_dofserror_eps_0.5_MAX.dat <==
dofs         error
7947        0.338230
31443       0.334091
125091      0.333139
499011      0.332909


==> data_errors_new/velgrad_dofserror_eps_1e-4_MAX.dat <==
dofs         error
7947        0.084875
31443       0.039535
125091      0.019197
499011      0.009534


==> data_errors_new/velgrad_epserror_nref_1_MAX.dat <==
eps         error
0.5         0.338230
0.0166      0.079127
0.001       0.083489
0.0001      0.084875


==> data_errors_new/velgrad_epserror_nref_2_MAX.dat <==
eps         error
0.5         0.334091
0.0166      0.040800
0.001       0.038965
0.0001      0.039535


==> data_errors_new/velgrad_epserror_nref_3_MAX.dat <==
eps         error
0.5         0.333139
0.0166      0.024052
0.001       0.019108
0.0001      0.019197


==> data_errors_new/velgrad_epserror_nref_4_MAX.dat <==
eps         error
0.5         0.332909
0.0166      0.017612
0.001       0.009583
0.0001      0.009534


==> data_residual/data_d2.dat <==
dof    l2_err      level
5      8.312e-02   2
17     2.547e-02   3
49     7.407e-03   4
129    2.102e-03   5
321    5.874e-04   6
769    1.623e-04   7
1793   4.442e-05   8
4097   1.207e-05   9
9217   3.261e-06   10


==> data_residual/residual_nref_1_eps_0.0001.dat <==
iterations      residual

0   2.542706789095e-05
1   5.220248644926e-06
2   1.128040117942e-06
3   2.713252233566e-07
4   7.105719146303e-08
5   1.892733922610e-08
6   5.015189381287e-09
7   1.323566085807e-09
8   3.489998995953e-10



==> data_residual/residual_nref_1_eps_0.0001_MAX.dat <==
iterations      residual

0   3.375448057777e-04
1   1.566058526787e-03
2   4.615488125170e-04
3   2.882956537275e-04
4   4.004366065268e-04
5   2.808104111285e-04
6   1.177207242689e-04
7   1.054530672149e-04
8   7.194883187568e-05
9   7.192870524945e-05
10   9.032038788386e-05
11   3.930577744557e-05
12   1.443668351549e-05
13   1.435915221230e-05
14   3.156776802503e-06
15   4.114853812986e-06
16   9.327163253643e-07
17   2.460215465741e-06
18   5.247049620802e-07
19   1.306100032229e-07
20   3.590871905960e-08
21   8.721164519432e-09
22   1.858155993726e-09
23   3.771051887564e-10


==> data_residual/residual_nref_1_eps_0.001.dat <==
iterations      residual

0   4.416088724184e-04
1   9.186010582650e-05
2   2.018661369812e-05
3   4.905858702909e-06
4   1.346616381492e-06
5   3.976203065002e-07
6   1.204023670401e-07
7   3.966536181412e-08
8   1.145008520173e-08
9   3.250968369269e-09
10   9.025507253179e-10


==> data_residual/residual_nref_1_eps_0.001_MAX.dat <==
iterations      residual

0   3.420284913846e-04
1   5.724005263769e-03
2   1.952519347077e-03
3   6.904287463161e-04
4   3.987194242814e-04
5   1.157465577777e-04
6   5.030016106765e-05
7   3.439791688297e-05
8   2.774932813499e-05
9   2.315723558118e-05
10   5.878558831531e-06
11   5.859811662149e-06
12   4.324542153168e-06
13   1.861760457052e-05
14   2.196932059128e-05
15   4.686181795947e-06
16   9.530453196040e-07
17   1.937453589993e-07
18   3.997359263394e-08
19   8.117691603067e-09
20   1.629779669311e-09
21   3.262187052616e-10


==> data_residual/residual_nref_1_eps_0.0166.dat <==
iterations      residual

0   1.200718264567e-02
1   2.997904749814e-03
2   8.923193442627e-04
3   2.627018227289e-04
4   7.746300929835e-05
5   2.301287340429e-05
6   6.908470554825e-06
7   2.079875921989e-06
8   6.142595265041e-07
9   1.758960473960e-07
10   4.862488635354e-08
11   1.318302186488e-08
12   3.576659811093e-09
13   9.536813820567e-10


==> data_residual/residual_nref_1_eps_0.0166_MAX.dat <==
iterations      residual

0   2.124200831064e-02
1   4.531240816998e-01
2   1.616768015953e-01
3   5.712304109013e-02
4   1.988474412214e-02
5   6.795042274366e-03
6   2.286375980055e-03
7   8.091090078844e-04
8   2.845468941123e-04
9   1.267783903732e-04
10   4.864580877408e-05
11   1.474081825504e-05
12   3.487413481984e-06
13   7.726457571756e-07
14   1.546487370084e-07
15   3.093461552187e-08
16   6.187118524008e-09
17   1.237431527204e-09
18   2.474866183498e-10


==> data_residual/residual_nref_1_eps_0.5.dat <==
iterations      residual

0   5.136517906882e+02
1   1.833747402455e+02
2   6.595153526958e+01
3   2.373900770740e+01
4   8.545652341056e+00
5   3.076342874653e+00
6   1.107445970121e+00
7   3.986576184357e-01
8   1.434951145869e-01
9   5.163214536783e-02
10   1.855291904590e-02
11   6.634620338170e-03
12   2.341802418346e-03
13   8.054027832101e-04
14   2.665153210033e-04
15   8.444478759067e-05
16   2.535371871409e-05
17   6.982186044375e-06
18   1.786061340780e-06




==> data_residual/residual_nref_1_eps_0.5_MAX.dat <==
iterations      residual

0   2.551830835646e+02
1   9.055596525249e+01
2   3.253413128057e+01
3   1.170870473334e+01
4   4.214836602508e+00
5   1.517356191329e+00
6   5.463586807349e-01
7   1.969253158143e-01
8   7.130340095567e-02
9   2.622142743106e-02
10   1.099100253264e-02
11   4.283334334767e-03
12   1.300688458237e-03
13   3.625304018628e-04
14   9.004559639786e-05
15   1.944966107343e-05
16   3.964691131280e-06
17   7.961279538371e-07




==> data_residual/residual_nref_1_eps_1e-5.dat <==
iterations      residual

0   2.525714439751e-06
1   5.149565948500e-07
2   1.086186464949e-07
3   2.458430674293e-08
4   6.067306777665e-09
5   1.586301237612e-09
6   4.175274359571e-10



==> data_residual/residual_nref_1_eps_1e-5_MAX.dat <==
iterations      residual

0   3.752698302920e-04
1   9.609639539969e-05
2   2.217757245387e-05
3   2.453368230856e-04
4   3.048363930944e-04
5   2.052319050603e-04
6   1.845599654162e-04
7   1.761875183372e-04
8   7.338412531428e-05
9   2.615170242102e-05
10   3.385435957955e-05
11   3.128916372794e-05
12   5.720174905301e-05
13   3.260447863615e-05
14   4.472838059318e-05
15   4.192160535845e-05
16   1.040684173095e-05
17   1.211177512397e-05
18   2.458805221934e-05
19   1.626510338949e-05
20   2.013347003051e-05
21   1.436789163218e-05
22   1.496476625410e-05
23   3.197689694720e-06
24   2.379525848360e-05
25   1.249182796077e-05
26   3.846475194977e-06
27   8.623868588090e-07
28   3.883653415775e-07
29   2.745638665332e-07
30   2.342478550499e-07
31   3.102469183820e-07
32   1.329924458212e-07
33   7.276998873972e-08
34   4.754539139893e-08
35   2.348263935385e-08
36   9.993496785550e-09
37   3.102881666384e-09
38   7.444439291063e-10


==> data_residual/residual_nref_2_eps_0.0001.dat <==
iterations      residual

0   1.308429604881e-05
1   2.671844013077e-06
2   5.598449747440e-07
3   1.232964305022e-07
4   2.828632789537e-08
5   6.568590238216e-09
6   1.546040331023e-09
7   3.751020807493e-10



==> data_residual/residual_nref_2_eps_0.0001_MAX.dat <==
iterations      residual

0   7.501950739418e-05
1   1.561902755620e-04
2   9.368633336713e-05
3   5.518071595972e-05
4   6.137677838920e-05
5   2.540552576945e-05
6   2.062132246279e-05
7   1.071484943923e-05
8   1.443063742274e-05
9   7.205550915660e-06
10   2.498056662328e-06
11   2.008190718610e-06
12   2.011536203721e-06
13   4.995167233773e-07
14   2.486389102350e-07
15   1.924931043006e-06
16   3.981367604599e-07
17   9.420423607110e-08
18   4.553131466706e-08
19   4.525032983124e-08
20   3.208988692710e-08
21   2.339699552430e-07
22   4.709438326750e-08
23   2.629997940384e-08
24   5.660515770789e-09
25   1.262963376589e-09
26   2.633249705628e-10



==> data_residual/residual_nref_2_eps_0.001.dat <==
iterations      residual

0   2.248394384864e-04
1   4.560069395592e-05
2   9.577796095346e-06
3   2.123285531216e-06
4   5.183092654035e-07
5   1.383053019227e-07
6   3.815883466495e-08
7   1.061318029222e-08
8   2.971471557398e-09
9   8.330659369112e-10


==> data_residual/residual_nref_2_eps_0.001_MAX.dat <==
iterations      residual

0   1.634761749684e-04
1   1.015121806405e-03
2   3.874176119515e-04
3   1.944603141590e-04
4   9.612898401247e-05
5   4.583458632231e-05
6   3.416521205625e-05
7   1.903699510495e-05
8   9.708886976604e-06
9   2.717475298187e-06
10   3.143331554887e-06
11   7.103537889439e-07
12   1.650492171332e-07
13   6.466273859733e-07
14   1.600818323687e-07
15   3.216079410294e-08
16   6.437183770414e-09
17   1.287698218918e-09
18   2.575506032626e-10



==> data_residual/residual_nref_2_eps_0.0166.dat <==
iterations      residual
0   6.014800990848e-03
1   1.506660102825e-03
2   4.510019944270e-04
3   1.332134250797e-04
4   3.924019473454e-05
5   1.158607487674e-05
6   3.476580265904e-06
7   1.083705158333e-06
8   3.397774576719e-07
9   1.024177714940e-07
10   2.952665586290e-08
11   8.237953811974e-09
12   2.227571424672e-09
13   5.813768184239e-10



==> data_residual/residual_nref_2_eps_0.0166_MAX.dat <==
iterations      residual

0   1.063777857460e-02
1   1.791628285981e-01
2   6.365589008178e-02
3   2.230438299048e-02
4   7.685465860880e-03
5   2.649620818271e-03
6   9.402119160773e-04
7   3.598626970791e-04
8   1.536476064494e-04
9   8.328105784375e-05
10   4.789056227720e-05
11   2.552576210972e-05
12   1.409638034312e-05
13   2.850857609894e-06
14   5.716456590472e-07
15   1.143998501376e-07
16   2.288291808817e-08
17   4.576702549039e-09
18   9.153452751768e-10



==> data_residual/residual_nref_2_eps_0.5.dat <==
iterations      residual

0   8.802441614089e+02
1   3.139752772194e+02
2   1.129199433963e+02
3   4.064602907215e+01
4   1.463217762079e+01
5   5.267523246711e+00
6   1.896293328405e+00
7   6.826624412104e-01
8   2.457606154937e-01
9   8.847863841841e-02
10   3.185720169924e-02
11   1.146920120578e-02
12   4.121361486271e-03
13   1.470030739707e-03
14   5.210333014541e-04
15   1.753928916491e-04
16   5.587424910646e-05
17   1.661161220471e-05
18   4.516641559858e-06



==> data_residual/residual_nref_2_eps_0.5_MAX.dat <==
iterations      residual

0   4.388595110294e+02
1   1.556275760827e+02
2   5.590600564483e+01
3   2.012020711665e+01
4   7.242984063732e+00
5   2.607425045270e+00
6   9.386819143672e-01
7   3.379740242426e-01
8   1.217654599548e-01
9   4.399633766986e-02
10   1.606310746509e-02
11   6.163063401644e-03
12   2.705018362727e-03
13   8.585739236240e-04
14   2.706916306259e-04
15   7.562683363304e-05
16   1.795461702001e-05
17   3.713774305010e-06


==> data_residual/residual_nref_2_eps_1e-5.dat <==
iterations      residual

0   1.306352901091e-06
1   2.654567442470e-07
2   5.635632899924e-08
3   1.271758592983e-08
4   2.908028734855e-09
5   6.465286579777e-10



==> data_residual/residual_nref_2_eps_1e-5_MAX.dat <==
iterations      residual

0   7.359679183126e-05
1   1.967774041610e-05
2   9.158358509438e-06
3   1.594725670314e-05
4   1.817958311927e-05
5   2.234035831276e-05
6   9.019710352404e-06
7   2.011964177754e-05
8   1.369522555663e-05
9   8.537235122389e-06
10   1.097077021339e-05
11   7.544712497675e-06
12   2.386432246885e-06
13   8.662295229100e-07
14   2.184768336354e-06
15   1.491565674136e-06
16   1.049218560687e-05
17   3.579388240104e-06
18   7.866394020324e-07
19   3.516054756002e-07
20   2.954849195486e-06
21   4.970157737668e-06
22   2.084617474914e-06
23   1.065492005174e-06
24   1.814859125353e-06
25   3.689791311774e-07
26   8.003301774687e-08
27   4.920467257943e-08
28   1.944756522980e-07
29   4.859557925361e-07
30   1.348973173253e-06
31   2.740405517414e-07
32   5.743930757172e-08
33   1.575673014720e-08
34   1.882961891873e-08
35   1.604351220985e-07
36   3.369221103092e-08
37   8.710767229752e-09
38   5.362304131091e-09
39   2.897298384222e-09
40   1.785537908590e-09
41   9.502957486402e-10


==> data_residual/residual_nref_3_eps_0.0001.dat <==
iterations      residual

0   6.585625582108e-06
1   1.333481464233e-06
2   2.732156995029e-07
3   5.716186572310e-08
4   1.233506430342e-08
5   2.751439133217e-09
6   6.483290170471e-10


==> data_residual/residual_nref_3_eps_0.0001_MAX.dat <==
iterations      residual

0   2.181557753569e-05
1   7.528462024826e-05
2   4.489216531948e-05
3   2.468821603774e-05
4   1.583590818381e-05
5   1.516834120542e-05
6   8.430977973416e-06
7   6.537920840259e-06
8   3.894191163111e-06
9   2.960198971805e-06
10   3.046137325671e-06
11   2.100259645874e-06
12   1.325499992408e-06
13   9.608390948482e-07
14   6.401464221783e-07
15   4.768934954199e-07
16   1.357390633277e-07
17   2.847845888523e-08
18   4.876912046681e-08
19   4.391070128897e-08
20   8.874593106832e-09
21   2.974018672820e-09
22   7.247232146824e-10


==> data_residual/residual_nref_3_eps_0.001.dat <==
iterations      residual

0   1.129689710256e-04
1   2.276866215628e-05
2   4.703245705104e-06
3   1.004237395314e-06
4   2.302906487045e-07
5   5.826707734965e-08
6   1.550007125779e-08
7   4.105393756462e-09
8   1.074345288167e-09
9   2.808654066133e-10


==> data_residual/residual_nref_3_eps_0.001_MAX.dat <==
iterations      residual

0   8.040114330825e-05
1   2.739683833269e-04
2   1.420175376093e-04
3   6.483348758323e-05
4   4.328886335479e-05
5   2.505472757328e-05
6   1.969230796870e-05
7   1.143772547699e-05
8   5.644161826272e-06
9   3.002185640330e-06
10   2.695816148011e-06
11   5.770252674722e-07
12   2.161188233959e-07
13   4.555773658348e-08
14   9.967116732991e-09
15   2.071721470794e-09
16   4.186238899574e-10



==> data_residual/residual_nref_3_eps_0.0166.dat <==
iterations      residual

0   3.009714507599e-03
1   7.540376159388e-04
2   2.259178787901e-04
3   6.672855392198e-05
4   1.961375757160e-05
5   5.768023115321e-06
6   1.697074769729e-06
7   5.128722337269e-07
8   1.618659761816e-07
9   5.109049501346e-08
10   1.539012061208e-08
11   4.366970613628e-09
12   1.181126695530e-09
13   3.091111029651e-10


==> data_residual/residual_nref_3_eps_0.0166_MAX.dat <==
iterations      residual

0   5.320290028642e-03
1   7.613594446427e-02
2   2.693851864173e-02
3   9.355417299413e-03
4   3.176560794328e-03
5   1.080306840017e-03
6   4.130154899506e-04
7   1.795631383451e-04
8   7.852490215831e-05
9   4.383846947937e-05
10   2.662253772296e-05
11   1.802143305273e-05
12   1.108657911553e-05
13   6.163749386432e-06
14   3.047941532907e-06
15   1.777485431309e-06
16   7.960234472082e-07
17   1.592191256081e-07
18   3.184447956133e-08
19   6.368922936919e-09
20   1.273785675270e-09
21   2.547571785934e-10



==> data_residual/residual_nref_3_eps_0.5.dat <==
iterations      residual

0   1.371773602341e+03
1   4.893183655932e+02
2   1.759931829635e+02
3   6.335069454019e+01
4   2.280584192744e+01
5   8.210054347057e+00
6   2.955607627755e+00
7   1.064014500263e+00
8   3.830443806932e-01
9   1.378982742893e-01
10   4.964748939297e-02
11   1.787865667135e-02
12   6.439573747367e-03
13   2.317845711023e-03
14   8.375010273586e-04
15   2.956913239443e-04
16   1.013791185402e-04
17   3.310763925780e-05
18   1.008508133636e-05



==> data_residual/residual_nref_3_eps_0.5_MAX.dat <==
iterations      residual

0   6.849537758606e+02
1   2.431016082024e+02
2   8.736092884008e+01
3   3.144181912125e+01
4   1.131862213767e+01
5   4.074664374627e+00
6   1.466876293672e+00
7   5.280859004981e-01
8   1.901355085937e-01
9   6.849599481247e-02
10   2.472861980161e-02
11   9.015613866373e-03
12   3.379527024746e-03
13   1.450252215215e-03
14   5.846618304470e-04
15   1.772544020754e-04
16   5.208813601836e-05
17   1.286473822276e-05
18   2.765171240185e-06


==> data_residual/residual_nref_3_eps_1e-5.dat <==
iterations      residual

0   6.590704849832e-07
1   1.331316889630e-07
2   2.729990966649e-08
3   5.732536849818e-09
4   1.218322265542e-09
5   2.582858954796e-10



==> data_residual/residual_nref_3_eps_1e-5_MAX.dat <==
iterations      residual

0   2.838527915638e-05
1   1.224623170262e-05
2   6.997876241392e-06
3   1.033250880189e-05
4   6.966337682009e-06
5   7.538102819167e-06
6   4.062232191692e-06
7   6.495988710928e-06
8   5.625286574728e-06
9   5.094527449740e-06
10   2.969451023393e-06
11   3.011285470905e-06
12   1.765382683976e-06
13   1.411715401816e-06
14   1.131954484606e-06
15   1.514285234843e-06
16   7.772429678101e-07
17   1.066848113062e-06
18   4.640558319892e-07
19   2.103746940672e-07
20   8.055945463278e-07
21   9.856950185103e-07
22   4.557603438657e-07
23   9.490352543633e-08
24   5.550092903036e-08
25   2.681348292908e-07
26   5.486313239866e-08
27   5.122968765315e-08
28   1.156171666010e-08
29   1.735116678894e-08
30   4.754099701883e-09
31   1.948733663199e-09
32   2.581860271843e-09
33   1.045084907986e-09
34   2.366315938049e-09
35   2.407898515811e-09
36   5.024625370448e-10



==> data_residual/residual_nref_4_eps_0.0001.dat <==
iterations      residual

0   3.299504429056e-06
1   6.648903310095e-07
2   1.350074506070e-07
3   2.771155237217e-08
4   5.798446342070e-09
5   1.248233558581e-09
6   2.788137604188e-10


==> data_residual/residual_nref_4_eps_0.0001_MAX.dat <==
iterations      residual

0   7.003576092398e-06
1   2.800881957142e-05
2   1.501061821378e-05
3   1.052085806020e-05
4   7.685926409042e-06
5   4.764740878565e-06
6   3.463724390211e-06
7   2.534573541625e-06
8   2.258073033712e-06
9   1.493212447752e-06
10   1.165352081669e-06
11   5.610964708054e-07
12   3.322309177763e-07
13   2.909792096487e-07
14   1.007548355354e-07
15   1.902914526233e-07
16   1.066720913687e-07
17   1.175629219752e-07
18   2.917257372056e-08
19   9.435571798366e-09
20   7.717363366178e-09
21   5.637608096385e-08
22   3.595793656828e-08
23   9.709125146027e-08
24   1.985797516106e-08
25   4.227787035966e-09
26   7.265633787970e-09
27   1.549918546744e-09
28   3.507048872121e-10


==> data_residual/residual_nref_4_eps_0.0001_MAX_smstep.dat <==
iterations      residual

0   8.194972760725e-06
1   3.803085915836e-06
2   2.217836627192e-06
3   1.669304277507e-06
4   1.111131002504e-06
5   5.687245227009e-07
6   2.667077318964e-07
7   2.266755638985e-07
8   7.288772533716e-08
9   1.873439160634e-08
10   1.051880968309e-08
11   1.015646299411e-08
12   3.197441980763e-09
13   6.782345960450e-10



==> data_residual/residual_nref_4_eps_0.0002_MAX_smstep.dat <==
iterations      residual

0   6.192220198719e-06
1   1.781775031576e-05
2   1.246924359481e-05
3   6.894633756533e-06
4   4.739556750150e-06
5   3.576707540825e-06
6   1.632428888802e-06
7   9.203173961939e-07
8   5.453531505296e-07
9   4.021631336794e-07
10   2.400444544629e-07
11   5.067595999084e-08
12   2.665983263736e-08
13   1.344045238598e-08
14   3.360484731876e-09
15   3.907868685126e-09
16   7.857826458005e-10



==> data_residual/residual_nref_4_eps_0.001.dat <==
iterations      residual

0   5.654327368569e-05
1   1.136628928245e-05
2   2.336072032524e-06
3   4.915611866375e-07
4   1.082300704612e-07
5   2.592757797037e-08
6   6.730277084685e-09
7   1.787001922736e-09
8   4.755363683365e-10



==> data_residual/residual_nref_4_eps_0.001_MAX.dat <==
iterations      residual

0   3.989780638371e-05
1   8.229560960076e-05
2   6.608656548763e-05
3   3.287871656169e-05
4   2.335470854918e-05
5   1.394703131756e-05
6   9.612262492293e-06
7   4.976075496353e-06
8   3.050313110266e-06
9   1.593508937962e-06
10   5.727242650144e-07
11   2.634943747838e-07
12   1.013108315867e-07
13   2.080079408089e-08
14   4.310367574770e-09
15   8.849712176879e-10



==> data_residual/residual_nref_4_eps_0.001_MAX_smstep.dat <==
iterations      residual

0   3.989780638371e-05
1   8.229560960076e-05
2   6.608656548763e-05
3   3.287871656169e-05
4   2.335470854918e-05
5   1.394703131756e-05
6   9.612262492293e-06
7   4.976075496353e-06
8   3.050313110266e-06
9   1.593508937962e-06
10   5.727242650144e-07
11   2.634943747838e-07
12   1.013108315867e-07
13   2.080079408089e-08
14   4.310367574770e-09
15   8.849712176879e-10



==> data_residual/residual_nref_4_eps_0.0166.dat <==
iterations      residual

0   1.500353292826e-03
1   3.768289684602e-04
2   1.129679694589e-04
3   3.335706599125e-05
4   9.793718522794e-06
5   2.874181308757e-06
6   8.378090032687e-07
7   2.455176972952e-07
8   7.462697460831e-08
9   2.349333233228e-08
10   7.317398697398e-09
11   2.161571767022e-09
12   5.954937452409e-10



==> data_residual/residual_nref_4_eps_0.0166_MAX.dat <==
iterations      residual

0   2.660188776870e-03
1   3.629344177154e-02
2   1.282094816632e-02
3   4.436190151131e-03
4   1.494116085629e-03
5   5.427922537733e-04
6   2.207127958869e-04
7   9.604758377422e-05
8   3.893563060640e-05
9   2.134841532121e-05
10   1.288105311389e-05
11   8.215122493530e-06
12   4.967754108725e-06
13   2.820139992366e-06
14   1.805286840019e-06
15   1.054663249020e-06
16   7.904312553322e-07
17   4.464591661881e-07
18   2.551018381302e-07
19   1.858567960003e-07
20   3.717666187311e-08
21   7.435336289177e-09
22   1.487067437217e-09
23   2.974134948155e-10


==> data_residual/residual_nref_4_eps_0.0166_MAX_smstep.dat <==
iterations      residual

0   2.660188776870e-03
1   3.629344177154e-02
2   1.282094816632e-02
3   4.436190151131e-03
4   1.494116085629e-03
5   5.427922537733e-04
6   2.207127958869e-04
7   9.604758377422e-05
8   3.893563060640e-05
9   2.134841532121e-05
10   1.288105311389e-05
11   8.215122493530e-06
12   4.967754108725e-06
13   2.820139992366e-06
14   1.805286840019e-06
15   1.054663249020e-06
16   7.904312553322e-07
17   4.464591661881e-07
18   2.551018381302e-07
19   1.858567960003e-07
20   3.717666187311e-08
21   7.435336289177e-09
22   1.487067437217e-09
23   2.974134948155e-10



==> data_residual/residual_nref_4_eps_0.5.dat <==
iterations      residual

0   2.036960618156e+03
1   7.270586775152e+02
2   2.615332074952e+02
3   9.414334962637e+01
4   3.389117221393e+01
5   1.220078323775e+01
6   4.392273747848e+00
7   1.581933648187e+00
8   5.694949918341e-01
9   2.050183029256e-01
10   7.380764083777e-02
11   2.657303061621e-02
12   9.568678903147e-03
13   3.446452646485e-03
14   1.247839828807e-03
15   1.005806904540e-03
16   3.581229715618e-04
17   1.255347043258e-04
18   4.265216653199e-05
19   1.676927252008e-04
20   5.873555160772e-05
21   1.979711714830e-05


==> data_residual/residual_nref_4_eps_0.5_MAX.dat <==
iterations      residual

0   1.017805361094e+03
1   3.618114469797e+02
2   2.702580446666e+02
3   9.730458268731e+01
4   3.506686861263e+01
5   1.262405628465e+01
6   4.544656811763e+00
7   1.636075747102e+00
8   5.889891156651e-01
9   2.120414016593e-01
10   7.634422584459e-02
11   2.749733527960e-02
12   9.919347568419e-03
13   3.596891757942e-03
14   1.334764187967e-03
15   4.977415551452e-04
16   1.717755483977e-04
17   5.917450181455e-05
18   2.174883730492e-05
19   5.965656226812e-06


==> data_residual/residual_nref_4_eps_0.5_MAX_smstep.dat <==
iterations      residual

0   1.017805361094e+03
1   3.618114469797e+02
2   2.702580446666e+02
3   9.730458268731e+01
4   3.506686861263e+01
5   1.262405628465e+01
6   4.544656811763e+00
7   1.636075747102e+00
8   5.889891156651e-01
9   2.120414016593e-01
10   7.634422584459e-02
11   2.749733527960e-02
12   9.919347568419e-03
13   3.596891757942e-03
14   1.334764187967e-03
15   4.977415551452e-04
16   1.717755483977e-04
17   5.917450181455e-05
18   2.174883730492e-05
19   5.965656226812e-06



==> data_residual/residual_nref_4_eps_1e-5.dat <==
iterations      residual

0   3.302358551719e-07
1   6.661126608557e-08
2   1.351308541966e-08
3   2.767607453896e-09
4   5.754380702713e-10



==> data_residual/residual_nref_4_eps_1e-5_MAX.dat <==
iterations      residual

0   1.088360368126e-05
1   7.012564951210e-06
2   5.016971444012e-06
3   4.930434902019e-06
4   3.240881553734e-06
5   2.995060905291e-06
6   1.827495136165e-06
7   2.746964382181e-06
8   1.767713838099e-06
9   1.958507596859e-06
10   1.412852944247e-06
11   1.180396751830e-06
12   1.241580796549e-06
13   1.085574821368e-06
14   1.070587314672e-06
15   5.587070111574e-07
16   4.103497504416e-07
17   4.896337081423e-07
18   2.862436902562e-07
19   2.620151886018e-07
20   2.535068836680e-07
21   2.133745309195e-07
22   2.043248975703e-07
23   8.374290306361e-08
24   1.762359957768e-08
25   3.115044841559e-07
26   6.760435295702e-08
27   2.126067355622e-08
28   4.639855620002e-08
29   9.407651544682e-09
30   7.784447546483e-09
31   3.023255537047e-08
32   6.107985247666e-09
33   7.674572271644e-08
34   1.559427126713e-08
35   3.191233906513e-09
36   1.597328090586e-08
37   3.218026088467e-09
38   8.510619117568e-08
39   1.241974197938e-07
40   2.540269190560e-08
41   5.106618122665e-09
42   1.030879294680e-09
43   2.185316106285e-10




==> data_residual/residual_nref_4_eps_1e-5_MAX_smstep.dat <==
iterations      residual

0   6.041883274898e-06
1   2.265136433126e-06
2   5.842716413007e-07
3   4.294934839943e-07
4   7.765077843748e-07
5   4.549659364064e-07
6   5.251940850256e-07
7   3.145659311416e-07
8   3.674699715825e-07
9   1.619989338145e-07
10   1.075423134043e-07
11   5.340827832285e-08
12   1.958595569221e-08
13   6.812837897580e-08
14   5.654644853942e-08
15   2.146130191556e-08
16   4.321523475808e-09
17   8.859207379031e-10



==> data_residual/residual_nref_4_eps_2e-5_MAX_smstep.dat <==
iterations      residual

0   2.134200925224e-05
1   7.267460952484e-06
2   3.695616254144e-06
3   1.950068185238e-06
4   2.008037879147e-06
5   1.553439308536e-06
6   1.253952038466e-06
7   1.054772713003e-06
8   1.162498320084e-06
9   5.517541522649e-07
10   6.037258882995e-07
11   3.365239010221e-07
12   3.399617029666e-07
13   2.178467755669e-07
14   1.244111302480e-07
15   6.467328012957e-08
16   9.326917105210e-08
17   2.260619306927e-08
18   2.191724925624e-08
19   2.754958047224e-07
20   5.887635426481e-08
21   1.536842166836e-08
22   3.112260964474e-09
23   6.413145918402e-10


